DC-Prophet: Predicting Catastrophic Machine Failures in DataCenters

When will a server fail catastrophically in an industrial datacenter? Is it possible to forecast these failures so preventive actions can be taken to increase the reliability of a datacenter? To answer these questions, we have studied what are probably the largest, publicly available datacenter traces, containing more than 104 million events from 12,500 machines. Among these samples, we observe and categorize three types of machine failures, all of which are catastrophic and may lead to information loss, or even worse, reliability degradation of a datacenter. We further propose a two-stage framework-DC-Prophet-based on One-Class Support Vector Machine and Random Forest. DC-Prophet extracts surprising patterns and accurately predicts the next failure of a machine. Experimental results show that DC-Prophet achieves an AUC of 0.93 in predicting the next machine failure, and a F3-score of 0.88 (out of 1). On average, DC-Prophet outperforms other classical machine learning methods by 39.45% in F3-score.

==> 000abstract.log.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.16 (TeX Live 2015) (preloaded format=pdflatex 2015.5.24)  10 MAY 2016 17:39
entering extended mode
 restricted \write18 enabled.
 file:line:error style messages enabled.
 %&-line parsing enabled.
**000abstract.tex
(./000abstract.tex
LaTeX2e <2015/01/01>
Babel <3.9l> and hyphenation patterns for 79 languages loaded.

./000abstract.tex:1: LaTeX Error: Missing \begin{document}.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1 W
     hen will a machine fail catastrophically in an industrial datacenter? W...

? 
./000abstract.tex:1: Emergency stop.
 ...                                              
                                                  
l.1 W
     hen will a machine fail catastrophically in an industrial datacenter? W...

You're in trouble here.  Try typing  <return>  to proceed.
If that doesn't work, type  X <return>  to quit.

 
Here is how much of TeX's memory you used:
 6 strings out of 493089
 276 string characters out of 6134842
 53199 words of memory out of 5000000
 3590 multiletter control sequences out of 15000+600000
 3640 words of font info for 14 fonts, out of 8000000 for 9000
 1141 hyphenation exceptions out of 8191
 5i,0n,4p,355b,14s stack positions out of 5000i,500n,10000p,200000b,80000s
./000abstract.tex:1:  ==> Fatal error occurred, no output PDF file produced!


==> paper.log.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.16 (TeX Live 2015) (preloaded format=pdflatex 2015.5.24)  10 MAY 2016 17:39
entering extended mode
 restricted \write18 enabled.
 file:line:error style messages enabled.
 %&-line parsing enabled.
**paper.tex
(./paper.tex
LaTeX2e <2015/01/01>
Babel <3.9l> and hyphenation patterns for 79 languages loaded.
(./acm_proc_article-sp.cls
(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/epsfig.sty
Package: epsfig 1999/02/16 v1.7a (e)psfig emulation (SPQR)

(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 2014/10/28 v1.0g Enhanced LaTeX Graphics (DPC,SPQR)

(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 2014/10/28 v1.15 key=value parser (DPC)
\KV@toks@=\toks14
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2014/10/28 v1.0p Standard LaTeX Graphics (DPC,SPQR)

(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: pdftex.def on input line 94.

(/usr/local/texlive/2015/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
)
\Gread@gobject=\count79
))
\Gin@req@height=\dimen102
\Gin@req@width=\dimen103
)
\epsfxsize=\dimen104
\epsfysize=\dimen105
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsfonts/amssymb.sty
Package: amssymb 2013/01/14 v3.01 AMS font symbols

(/usr/local/texlive/2015/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\@emptytoks=\toks15
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 106.
))
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2013/01/14 v2.14 AMS math features
\@mathmargin=\skip41

For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2000/06/29 v2.01

(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0
\@emptytoks=\toks16
\ex@=\dimen106
))
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d
\pmbraise@=\dimen107
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 1999/12/14 v2.01 operator names
)
\inf@bad=\count80
LaTeX Info: Redefining \frac on input line 210.
\uproot@=\count81
\leftroot@=\count82
LaTeX Info: Redefining \overline on input line 306.
\classnum@=\count83
\DOTSCASE@=\count84
LaTeX Info: Redefining \ldots on input line 378.
LaTeX Info: Redefining \dots on input line 381.
LaTeX Info: Redefining \cdots on input line 466.
\Mathstrutbox@=\box26
\strutbox@=\box27
\big@size=\dimen108
LaTeX Font Info:    Redeclaring font encoding OML on input line 566.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 567.
\macc@depth=\count85
\c@MaxMatrixCols=\count86
\dotsspace@=\muskip10
\c@parentequation=\count87
\dspbrk@lvl=\count88
\tag@help=\toks17
\row@=\count89
\column@=\count90
\maxfields@=\count91
\andhelp@=\toks18
\eqnshift@=\dimen109
\alignsep@=\dimen110
\tagshift@=\dimen111
\tagwidth@=\dimen112
\totwidth@=\dimen113
\lineht@=\dimen114
\@envbody=\toks19
\multlinegap=\skip42
\multlinetaggap=\skip43
\mathdisplay@stack=\toks20
LaTeX Info: Redefining \[ on input line 2665.
LaTeX Info: Redefining \] on input line 2666.
)
Document Class 'acm_proc_article-sp' <22nd. April '09>. Modified by G.K.M. Tobi
n
Based in part upon document Style `acmconf' <22 May 89>. Hacked 4/91 by
shivers@cs.cmu.edu, 4/93 by theobald@cs.mcgill.ca
Excerpts were taken from (Journal Style) 'esub2acm.cls'.
****** Bugs/comments/suggestions to Gerry Murray -- murray@hq.acm.org ******
\footheight=\dimen115
\@maxsep=\dimen116
\@dblmaxsep=\dimen117
\aucount=\count92
\originalaucount=\count93
\auwidth=\dimen118
\auskip=\dimen119
\auskipcount=\count94
\auskip=\dimen120
\allauboxes=\dimen121
\addauthors=\toks21
\addauflag=\count95
\subtitletext=\toks22
\savesection=\count96
\sectioncntr=\count97
\c@figure=\count98
\c@table=\count99
\titleboxnotes=\toks23
\titleboxnoteflag=\count100
Document Class: acm_proc_article-sp 2009/04/22 - V3.2SP - based on esub2acm.sty
 <23 April 96>
(/usr/local/texlive/2015/texmf-dist/tex/latex/base/latexsym.sty
Package: latexsym 1998/08/17 v2.2e Standard LaTeX package (lasy symbols)
\symlasy=\mathgroup6
LaTeX Font Info:    Overwriting symbol font `lasy' in version `bold'
(Font)                  U/lasy/m/n --> U/lasy/b/n on input line 52.
)
\@acmtitlebox=\box28
\titlenotecount=\count101
\tntoks=\toks24
\tntokstwo=\toks25
\tntoksthree=\toks26
\tntoksfour=\toks27
\tntoksfive=\toks28
\catcount=\count102
\copyrightnotice=\toks29
\conf=\toks30
\confinfo=\toks31
\c@part=\count103
\c@section=\count104
\c@subsection=\count105
\c@subsubsection=\count106
\c@paragraph=\count107

Using 'Abbrev' bibliography style
LaTeX Info: Redefining \cite on input line 1236.
\bibindent=\dimen122
\colcntr=\count108
\saveb@x=\box29
\copyrtyr=\toks32
\acmcopyr=\toks33
\boilerplate=\toks34
\copyrightetc=\toks35
(/usr/local/texlive/2015/texmf-dist/tex/latex/base/fontenc.sty
Package: fontenc 2005/09/27 v1.99g Standard LaTeX package

(/usr/local/texlive/2015/texmf-dist/tex/latex/base/t1enc.def
File: t1enc.def 2005/09/27 v1.99g Standard LaTeX file
LaTeX Font Info:    Redeclaring font encoding T1 on input line 48.
)
LaTeX Font Info:    Try loading font information for T1+aer on input line 105.

(/usr/local/texlive/2015/texmf-dist/tex/latex/ae/t1aer.fd
File: t1aer.fd 1997/11/16 Font definitions for T1/aer.
)))
(/usr/local/texlive/2015/texmf-dist/tex/latex/psnfss/times.sty
Package: times 2005/04/12 PSNFSS-v9.2a (SPQR) 
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/color.sty
Package: color 2014/10/28 v1.1a Standard LaTeX Color (DPC)

(/usr/local/texlive/2015/texmf-dist/tex/latex/latexconfig/color.cfg
File: color.cfg 2007/01/18 v1.5 color configuration of teTeX/TeXLive
)
Package color Info: Driver file: pdftex.def on input line 142.
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/url/url.sty
\Urlmuskip=\muskip11
Package: url 2013/09/16  ver 3.4  Verb mode for urls, etc.
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/algorithm2e/algorithm2e.sty
Package: algorithm2e 2013/01/06 v5.00 algorithms environments
\c@AlgoLine=\count109

(/usr/local/texlive/2015/texmf-dist/tex/latex/base/ifthen.sty
Package: ifthen 2014/09/29 v1.1c Standard LaTeX ifthen package (DPC)
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/tools/xspace.sty
Package: xspace 2014/10/28 v1.13 Space after command names (DPC,MH)
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/relsize/relsize.sty
Package: relsize 2013/03/29 ver 4.1
)
********************************************************
Package `algorithm2e' Release 5.0 -- january 06 2013 --
- algorithm2e-announce@lirmm.fr mailing list for announcement about releases
- algorithm2e-discussion@lirmm.fr mailing list for discussion about package
subscribe by emailing sympa@lirmm.fr with 'subscribe <list> <firstname name>'
- Author: Christophe Fiorio (cfiorio@um2.fr)
********************************************************
\skiptotal=\skip44
\skiplinenumber=\skip45
\skiprule=\skip46
\skiphlne=\skip47
\skiptext=\skip48
\skiplength=\skip49
\algomargin=\skip50
\skipalgocfslide=\skip51
\algowidth=\dimen123
\inoutsize=\dimen124
\inoutindent=\dimen125
\interspacetitleruled=\dimen126
\interspacealgoruled=\dimen127
\interspacetitleboxruled=\dimen128
\algocf@inoutbox=\box30
\algocf@inputbox=\box31
\AlCapSkip=\skip52
\AlCapHSkip=\skip53
\algoskipindent=\skip54
\algocf@nlbox=\box32
\algocf@hangingbox=\box33
\algocf@untilbox=\box34
\algocf@skipuntil=\skip55
\algocf@capbox=\box35
\algoheightruledefault=\skip56
\algoheightrule=\skip57
\algotitleheightruledefault=\skip58
\algotitleheightrule=\skip59
\c@algocfline=\count110
\c@algocfproc=\count111
\c@algocf=\count112
\algocf@algoframe=\box36
\algocf@algobox=\box37
) (/usr/local/texlive/2015/texmf-dist/tex/latex/paralist/paralist.sty
Package: paralist 2013/06/09 v2.4 Extended list environments
\pltopsep=\skip60
\plpartopsep=\skip61
\plitemsep=\skip62
\plparsep=\skip63
\pl@lab=\toks36
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/tools/verbatim.sty
Package: verbatim 2014/10/28 v1.5q LaTeX2e package for verbatim enhancements
\every@verbatim=\toks37
\verbatim@line=\toks38
\verbatim@in@stream=\read1
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/mathtools/mathtools.sty
Package: mathtools 2015/05/11 v1.16 mathematical typesetting tools

(/usr/local/texlive/2015/texmf-dist/tex/latex/tools/calc.sty
Package: calc 2014/10/28 v4.3 Infix arithmetic (KKT,FJ)
\calc@Acount=\count113
\calc@Bcount=\count114
\calc@Adimen=\dimen129
\calc@Bdimen=\dimen130
\calc@Askip=\skip64
\calc@Bskip=\skip65
LaTeX Info: Redefining \setlength on input line 80.
LaTeX Info: Redefining \addtolength on input line 81.
\calc@Ccount=\count115
\calc@Cskip=\skip66
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/mathtools/mhsetup.sty
Package: mhsetup 2010/01/21 v1.2a programming setup (MH)
)
LaTeX Info: Thecontrolsequence`\('isalreadyrobust on input line 129.
LaTeX Info: Thecontrolsequence`\)'isalreadyrobust on input line 129.
LaTeX Info: Thecontrolsequence`\['isalreadyrobust on input line 129.
LaTeX Info: Thecontrolsequence`\]'isalreadyrobust on input line 129.
\g_MT_multlinerow_int=\count116
\l_MT_multwidth_dim=\dimen131
\origjot=\skip67
\l_MT_shortvdotswithinadjustabove_dim=\dimen132
\l_MT_shortvdotswithinadjustbelow_dim=\dimen133
\l_MT_above_intertext_sep=\dimen134
\l_MT_below_intertext_sep=\dimen135
\l_MT_above_shortintertext_sep=\dimen136
\l_MT_below_shortintertext_sep=\dimen137
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/subfigure/subfigure.sty
Package: subfigure 2002/03/15 v2.1.5 subfigure package
\subfigtopskip=\skip68
\subfigcapskip=\skip69
\subfigcaptopadj=\dimen138
\subfigbottomskip=\skip70
\subfigcapmargin=\dimen139
\subfiglabelskip=\skip71
\c@subfigure=\count117
\c@lofdepth=\count118
\c@subtable=\count119
\c@lotdepth=\count120

****************************************
* Local config file subfigure.cfg used *
****************************************
(/usr/local/texlive/2015/texmf-dist/tex/latex/subfigure/subfigure.cfg)
\subfig@top=\skip72
\subfig@bottom=\skip73
)
(./dfn.tex
\c@observation=\count121
\c@problem=\count122
\c@algo=\count123
\c@definition=\count124
\c@lemma=\count125
) (./paper.aux)
\openout1 = `paper.aux'.

LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 23.
LaTeX Font Info:    ... okay on input line 23.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 23.
LaTeX Font Info:    ... okay on input line 23.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 23.
LaTeX Font Info:    ... okay on input line 23.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 23.
LaTeX Font Info:    ... okay on input line 23.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 23.
LaTeX Font Info:    ... okay on input line 23.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 23.
LaTeX Font Info:    ... okay on input line 23.
LaTeX Font Info:    Try loading font information for T1+ptm on input line 23.

(/usr/local/texlive/2015/texmf-dist/tex/latex/psnfss/t1ptm.fd
File: t1ptm.fd 2001/06/04 font definitions for T1/ptm.
)
(/usr/local/texlive/2015/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count126
\scratchdimen=\dimen140
\scratchbox=\box38
\nofMPsegments=\count127
\nofMParguments=\count128
\everyMPshowfont=\toks39
\MPscratchCnt=\count129
\MPscratchDim=\dimen141
\MPnumerator=\count130
\makeMPintoPDFobject=\count131
\everyMPtoPDFconversion=\toks40
) (/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/pdftexcmds.sty
Package: pdftexcmds 2011/11/29 v0.20 Utility functions of pdfTeX for LuaTeX (HO
)

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ifluatex.sty
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ifpdf.sty
Package: ifpdf 2011/01/30 v2.3 Provides the ifpdf switch (HO)
Package ifpdf Info: pdfTeX in PDF mode is detected.
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2010/02/09 v2.5 Base part for package epstopdf

(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2010/08/19 v1.1 Manage graphics extensions (HO)

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/kvdefinekeys.sty
Package: kvdefinekeys 2011/04/07 v1.3 Define keys (HO)
))
(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2011/06/30 v3.11 Key value format for package options (HO)

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty
Package: kvsetkeys 2012/04/25 v1.16 Key value parser (HO)

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/etexcmds.sty
Package: etexcmds 2011/02/16 v1.5 Avoid name clashes with e-TeX commands (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
)))
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 452.

(/usr/local/texlive/2015/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
))
LaTeX Font Info:    Try loading font information for U+msa on input line 57.

(/usr/local/texlive/2015/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
LaTeX Font Info:    Try loading font information for U+msb on input line 57.

(/usr/local/texlive/2015/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
)
LaTeX Font Info:    Try loading font information for U+lasy on input line 57.

(/usr/local/texlive/2015/texmf-dist/tex/latex/base/ulasy.fd
File: ulasy.fd 1998/08/17 v2.2e LaTeX symbol font definitions
)

LaTeX Warning: No \author given.

(./000abstract.tex) (./010introduction.tex
<Fig/typical_behavior_lin_lin_noted.pdf, id=1, 738.76pt x 738.76pt>
File: Fig/typical_behavior_lin_lin_noted.pdf Graphic file (type pdf)

<use Fig/typical_behavior_lin_lin_noted.pdf>
Package pdftex.def Info: Fig/typical_behavior_lin_lin_noted.pdf used on input l
ine 7.
(pdftex.def)             Requested size: 115.91785pt x 115.91568pt.

<Fig/typical_behavior_log_log_noted.pdf, id=2, 768.8725pt x 747.79375pt>
File: Fig/typical_behavior_log_log_noted.pdf Graphic file (type pdf)

<use Fig/typical_behavior_log_log_noted.pdf>
Package pdftex.def Info: Fig/typical_behavior_log_log_noted.pdf used on input l
ine 10.
(pdftex.def)             Requested size: 115.91785pt x 112.73474pt.

<Fig/ratio_med_cov_noted.pdf, id=3, 780.9175pt x 733.74126pt>
File: Fig/ratio_med_cov_noted.pdf Graphic file (type pdf)

<use Fig/ratio_med_cov_noted.pdf>
Package pdftex.def Info: Fig/ratio_med_cov_noted.pdf used on input line 13.
(pdftex.def)             Requested size: 115.91785pt x 108.91444pt.

<Fig/rank_ll.pdf, id=4, 594.22pt x 542.025pt>
File: Fig/rank_ll.pdf Graphic file (type pdf)
 <use Fig/rank_ll.pdf>
Package pdftex.def Info: Fig/rank_ll.pdf used on input line 16.
(pdftex.def)             Requested size: 115.91785pt x 105.73166pt.
LaTeX Font Info:    Font shape `T1/ptm/bx/n' in size <9> not available
(Font)              Font shape `T1/ptm/b/n' tried instead on input line 17.
LaTeX Font Info:    Font shape `T1/ptm/bx/it' in size <9> not available
(Font)              Font shape `T1/ptm/b/it' tried instead on input line 17.
)
(./020prob_def.tex
Overfull \hbox (13.31783pt too wide) in paragraph at lines 7--32
 [][] 
 []

) (./030analysis.tex) (./040model.tex) (./050practice.tex)
(./060Related_Work.tex) (./070Conclusion.tex) (./paper.bbl) [1{/usr/local/texli
ve/2015/texmf-var/fonts/map/pdftex/updmap/pdftex.map}



] [2 <./Fig/typical_behavior_lin_lin_noted.pdf> <./Fig/typical_behavior_log_log
_noted.pdf> <./Fig/ratio_med_cov_noted.pdf> <./Fig/rank_ll.pdf>] (./paper.aux) 
) 
Here is how much of TeX's memory you used:
 5322 strings out of 493089
 73346 string characters out of 6134842
 168902 words of memory out of 5000000
 8666 multiletter control sequences out of 15000+600000
 52096 words of font info for 61 fonts, out of 8000000 for 9000
 1141 hyphenation exceptions out of 8191
 41i,14n,28p,1137b,300s stack positions out of 5000i,500n,10000p,200000b,80000s
{/usr/local/texlive/2015/texmf-dist/fonts/enc/dvips/base/8r.enc}</usr/local/te
xlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi6.pfb></usr/local/texl
ive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb></usr/local/texliv
e/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb></usr/local/texlive/2
015/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb></usr/local/texlive/2015
/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.pfb></usr/local/texlive/2015/t
exmf-dist/fonts/type1/public/amsfonts/cm/cmsy9.pfb></usr/local/texlive/2015/tex
mf-dist/fonts/type1/public/amsfonts/symbols/msam10.pfb></usr/local/texlive/2015
/texmf-dist/fonts/type1/urw/helvetic/uhvb8a.pfb></usr/local/texlive/2015/texmf-
dist/fonts/type1/urw/helvetic/uhvr8a.pfb></usr/local/texlive/2015/texmf-dist/fo
nts/type1/urw/times/utmb8a.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/
urw/times/utmbi8a.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/urw/times
/utmr8a.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/urw/times/utmri8a.p
fb>
Output written on paper.pdf (2 pages, 761773 bytes).
PDF statistics:
 125 PDF objects out of 1000 (max. 8388607)
 89 compressed objects within 1 object stream
 0 named destinations out of 1000 (max. 500000)
 21 words of extra memory for PDF output out of 10000 (max. 10000000)



==> readme.txt <==
Readme:
- Suggest to use TexMaker (http://www.xm1math.net/texmaker/): both editor and Latex compiler.
- "paper.tex" is the main file, outlining each section.
- "dfn.tex" has all the definitions.
- "FIG" folder includes all the figures, in “pdf” form.
- "BIB" folder includes all the references.

==> texput.log.txt <==
This is pdfTeX, Version 3.1415926-2.5-1.40.14 (TeX Live 2013) (format=pdflatex 2013.5.30)  4 OCT 2014 21:59
entering extended mode
 restricted \write18 enabled.
 %&-line parsing enabled.
**myref.tex

! Emergency stop.
<*> myref.tex
             
*** (job aborted, file error in nonstop mode)

 
Here is how much of TeX's memory you used:
 3 strings out of 493315
 99 string characters out of 6137904
 52158 words of memory out of 5000000
 3557 multiletter control sequences out of 15000+600000
 3640 words of font info for 14 fonts, out of 8000000 for 9000
 957 hyphenation exceptions out of 8191
 0i,0n,0p,1b,6s stack positions out of 5000i,500n,10000p,200000b,80000s
!  ==> Fatal error occurred, no output PDF file produced!

